Produzione di particelle strane in interazioni piombo-piombo e protone-piombo a 160 GeV/c per nucleone

This PhD thesis is about the production of strange particles in heavy-ion collisions at high energy produced at the SPS CERN syncrotron. Results are from experiment WA85 and WA97. They have been compared with VENUS and RQMD simulations. An increase in strangeness production has been observed which cannot be explained in terms of superposition of hadron-hadron collisions. It is in favour of a QGP scenario, developed in the early stages of the collisions

==> figure/abstract.txt <==
titolo del seminario:

       Produzione di particelle strane nell'esperimento WA97

	                    Riassunto

      Le collisioni tra ioni pesanti ultra-relativistici permettono
      lo studio della materia nucleare in condizioni estreme di
      densita' e temperatura. Le particelle strane prodotte in tali
      collisioni forniscono importanti informazioni sulla dinamica
      del processo e, in particolare, un aumento di produzione di stranezza 
      in interazioni nucleo-nucleo rispetto ad interazioni protone-nucleo
      e' stato proposto quale possibile segnale di una transizione di 
      fase della materia nucleare verso uno stato di plasma di
      quark e gluoni (QGP). 
      L'esperimento WA97 studia la produzione di particelle strane
      in collisioni Piombo-Piombo e protone-Piombo a 158 GeV/c per
      nucleone.
      Saranno presentate le caratteristiche dell'esperimento ed i 
      principali aspetti dell'analisi dei dati. Verranno inoltre forniti
      i recenti incoraggianti risultati sull'incremento di produzione
      delle Lambda, Xi ed Omega.


